Information Visualization for Effective Altruism

Effective altruism is a movement whose goal it to use evidence and reason to figure out how to benefit others as much as possible. This movement is becoming influential, but effective altruists still lack tools to help them understand complex humanitarian trade-offs and make good decisions based on data. Visualization-the study of computer-supported, visual representations of data meant to support understanding, communication, and decision makingcan help alleviate this issue. Conversely, effective altruism provides a powerful thinking framework for visualization research that focuses on humanitarian applications.

==> renovate.json <==
{
  "$schema": "https://docs.renovatebot.com/renovate-schema.json",
  "extends": [
    "local>DanySK/renovate-config"
  ]
}

